RedKnot-MLA: Multi-Head Offline-Online Reuse for DeepSeek-V4 Long-Context Serving

Multi-head latent attention (MLA) exposes many logical query heads through one packed latent KV stream. This representation is memory efficient, but it removes the physical per-head cache boundary assumed by conventional head-wise reuse. We present our system, a DeepSeek-V4 realization of RedKnot's head-aware reuse principle. Each immutable document is processed offline at canonical position zero; certified Local-head contributions are retained as MLA-Off. At serving time, query-side RoPE relocation restores the document's request position, a small Global-head set and protected Local token rows are recomputed as MLA-Online, and the two paths are merged before a single shared output projection. The packed MLA latent is never split. DeepSeek-V4-Flash uses 37 reusable layers and a 56/8 Local/Global partition, giving a 75.29% analytic logical head-row ceiling; the Pro-0813 profile uses 55 layers and 112/16 heads, giving 78.89%. Frozen Flash operating points show hot-artifact TTFT speedups of 2.02-3.84x. At 256K, the archived three-dataset study reports an aggregate F1 change of +3.24 percentage points, an EM change of +4.16 points, and a 78.7-79.5% analytic major-operator arithmetic saving, while one dataset decreases by 2.81 F1 points. A separate author-reported 256K hot-artifact QPS measurement is approximately 2.0x; because its raw concurrency trace is not included in this bundle, we mark it as preliminary rather than archived evidence. We describe the factorization, position repair, token-row closure, sparse-MoE support, TP8 integration, and the measurement boundaries needed to interpret these results.

==> evidence/metrics.json <==
{
  "scope": "archived DeepSeek-V4-Flash-0731 evidence used by the paper",
  "profile": {
    "flash": {
      "layers": 43,
      "first_dense_layers": 3,
      "last_dense_layers": 3,
      "reusable_layers": 37,
      "logical_heads": 64,
      "local_heads": 56,
      "global_heads": 8,
      "physical_kv_heads": 1,
      "analytic_head_row_ceiling": 0.7529069767
    },
    "pro": {
      "layers": 61,
      "first_dense_layers": 3,
      "last_dense_layers": 3,
      "reusable_layers": 55,
      "logical_heads": 128,
      "local_heads": 112,
      "global_heads": 16,
      "physical_kv_heads": 1,
      "analytic_head_row_ceiling": 0.7889344262,
      "status": "TP8 loading and HTTP smoke only; no paired long-context evaluation"
    }
  },
  "release_showcase": {
    "scope": "frozen release/showcase evidence; values are protocol-qualified exemplars, not an unbiased population estimate",
    "timing": "hot streaming TTFT; recomputed online baseline versus RedKnot-MLA",
    "compute_metric": "analytic Flash MLA logical head-row omission ceiling; not measured whole-model FLOPs, achieved GPU FLOPs, energy, or wall-time saving",
    "accuracy_metric": "exact-output retention within each stated selected/frozen evidence unit; not a substitute for task-level F1 or EM",
    "records": [
      {
        "context": "64K",
        "recomputed_ttft_s": 7.182,
        "redknot_ttft_s": 2.467,
        "ttft_speedup": 2.91,
        "analytic_head_row_saving": 0.7529069767,
        "exact_output_retention": 1.0,
        "evidence_unit": "selected frozen hot exemplar"
      },
      {
        "context": "128K",
        "recomputed_ttft_s": 14.35,
        "redknot_ttft_s": 4.49,
        "ttft_speedup": 3.20,
        "analytic_head_row_saving": 0.7529069767,
        "exact_output_retention": 1.0,
        "evidence_unit": "selected frozen hot exemplar"
      },
      {
        "context": "256K",
        "recomputed_ttft_s": 31.526,
        "redknot_ttft_s": 15.616,
        "ttft_speedup": 2.02,
        "analytic_head_row_saving": 0.7529069767,
        "exact_output_retention": 1.0,
        "evidence_unit": "output-blind paired HotpotQA run"
      },
      {
        "context": "440K",
        "recomputed_ttft_s": 61.336,
        "redknot_ttft_s": 15.968,
        "ttft_speedup": 3.84,
        "analytic_head_row_saving": 0.7529069767,
        "exact_output_retention": 0.90,
        "evidence_unit": "frozen HotpotQA short-answer suite"
      }
    ]
  },
  "generalization_256k_v6": {
    "scope": "256K generalized three-dataset v6 paired evaluation",
    "records": [
      {
        "dataset": "2WikiMQA",
        "recomputed_f1": 0.5625,
        "redknot_f1": 0.5625,
        "recomputed_em": 0.50,
        "redknot_em": 0.50,
        "ttft_speedup": 1.88,
        "token_row_saving": 0.772
      },
      {
        "dataset": "HotpotQA",
        "recomputed_f1": 0.5833,
        "redknot_f1": 0.7083,
        "recomputed_em": 0.50,
        "redknot_em": 0.625,
        "ttft_speedup": 1.89,
        "token_row_saving": 0.783
      },
      {
        "dataset": "MultiFieldQA-en",
        "recomputed_f1": 0.5712,
        "redknot_f1": 0.5431,
        "recomputed_em": 0.25,
        "redknot_em": 0.25,
        "ttft_speedup": 1.51,
        "token_row_saving": 0.793
      }
    ],
    "aggregate": {
      "recomputed_f1": 0.5723,
      "redknot_f1": 0.6047,
      "delta_f1": 0.0324,
      "recomputed_em": 0.4167,
      "redknot_em": 0.4583,
      "delta_em": 0.0416,
      "mean_ttft_speedup": 1.76,
      "mean_token_row_saving": 0.783
    },
    "full_input_major_operator_saving": {
      "range": [0.787, 0.795],
      "mean": 0.791,
      "kind": "analytic MLA+MoE major-operator arithmetic ledger, not measured whole-model FLOPs or energy"
    }
  },
  "serving_256k": {
    "scope": "256K hot-artifact serving signals; protocols are intentionally reported separately",
    "ttft": {
      "recomputed_p50_s": 31.525584,
      "redknot_p50_s": 15.616218,
      "speedup": 2.018772,
      "pairs": 5,
      "warmups": 3,
      "kind": "archived model-to-first-token diagnostic"
    },
    "qps": {
      "speedup": 2.0,
      "kind": "author-reported approximate hot-artifact QPS; raw concurrency trace is not included in this report bundle",
      "status": "preliminary"
    },
    "sequential_service_rate": {
      "recomputed_requests_per_s": 0.031015,
      "redknot_requests_per_s": 0.043408,
      "speedup": 1.39958,
      "kind": "archived sequential diagnostic; output-token totals differ and this is not a concurrency-QPS sweep"
    }
  },
  "quality_8k_moe_only": {
    "cases": 50,
    "cases_per_dataset": 10,
    "datasets": [
      {
        "dataset": "MuSiQue",
        "native_f1": 0.2450,
        "physical_k3_f1": 0.2450,
        "native_em": 0.10,
        "physical_k3_em": 0.10
      },
      {
        "dataset": "HotpotQA",
        "native_f1": 0.6595,
        "physical_k3_f1": 0.6357,
        "native_em": 0.40,
        "physical_k3_em": 0.40
      },
      {
        "dataset": "2WikiMQA",
        "native_f1": 0.5167,
        "physical_k3_f1": 0.6167,
        "native_em": 0.40,
        "physical_k3_em": 0.50
      },
      {
        "dataset": "MultiFieldQA-en",
        "native_f1": 0.6147,
        "physical_k3_f1": 0.4660,
        "native_em": 0.40,
        "physical_k3_em": 0.20
      },
      {
        "dataset": "TriviaQA",
        "native_f1": 0.9167,
        "physical_k3_f1": 0.9333,
        "native_em": 0.80,
        "physical_k3_em": 0.90
      }
    ],
    "native_f1": 0.5905076923,
    "physical_k3_f1": 0.5793355311,
    "delta_f1": -0.0111721612,
    "native_em": 0.42,
    "physical_k3_em": 0.42,
    "paired_bootstrap_delta_f1_95ci": [-0.0800, 0.0569],
    "exact_answer_agreement": {
      "matches": 37,
      "cases": 50
    },
    "source": "work/adaptive_topk_runtime/RESULTS_20260824.md:148-163"
  },
  "prefill_256k_moe_only": {
    "paired_prompts": 5,
    "pairs": [
      {
        "dataset": "MuSiQue",
        "prompt_tokens": 256102,
        "native_model_prefill_s": 14.8845,
        "physical_k3_model_prefill_s": 13.8297,
        "speedup": 1.07627
      },
      {
        "dataset": "HotpotQA",
        "prompt_tokens": 256096,
        "native_model_prefill_s": 14.8596,
        "physical_k3_model_prefill_s": 13.8354,
        "speedup": 1.07403
      },
      {
        "dataset": "2WikiMQA",
        "prompt_tokens": 256095,
        "native_model_prefill_s": 14.8884,
        "physical_k3_model_prefill_s": 13.8649,
        "speedup": 1.07382
      },
      {
        "dataset": "MultiFieldQA-en",
        "prompt_tokens": 256095,
        "native_model_prefill_s": 14.8855,
        "physical_k3_model_prefill_s": 13.8564,
        "speedup": 1.07427
      },
      {
        "dataset": "TriviaQA",
        "prompt_tokens": 257252,
        "native_model_prefill_s": 15.0699,
        "physical_k3_model_prefill_s": 14.0369,
        "speedup": 1.07359
      }
    ],
    "native_top6_mean_s": 14.917582,
    "physical_k3_mean_s": 13.884660,
    "speedup": 1.074393,
    "time_saving": 0.06924,
    "paired_speedup_range": [1.073593, 1.076268],
    "timing_scope": "forward_entry_time to prefill_finished_time",
    "source_result_sha256": {
      "native": "fae0fe893b7dcd6a34cec03ca961186ec9c4f1b9139c2344f70063478060e51c",
      "physical_k3": "279cce5aedd1fe0c8101bc38a05f0b4f703bb2b4b94c456daedaea8f9aacadd8"
    },
    "source": "work/adaptive_topk_runtime/RESULTS_20260824.md:190-217"
  },
  "combined_256k_context_bound_diagnostic": {
    "cases": 1,
    "tokens": 262197,
    "shape": "8 x 32768 + 53",
    "reference_k3_model_prefill_p50_s": 19.1217,
    "redknot_k3_model_prefill_p50_s": 37.4214,
    "speedup": 0.51098,
    "logical_mla_head_row_saving": 0.75273305,
    "generation_agreement": 1.0,
    "top10_probability_cosine": 0.9999727,
    "note": "early context-bound producer; not the final independent-position protocol"
  },
  "major_operator_ledger_256k_first_document_prefix": {
    "active_row_10_percent_full_input_saving": 0.731661,
    "active_row_20_percent_full_input_saving": 0.711876,
    "active_row_25_percent_full_input_saving": 0.701984,
    "kind": "analytic FLOPs proxy, not measured wall time, energy, or achieved GPU FLOPs"
  },
  "full_prefix_materialization_oracle": {
    "64k_speedup": 13.9915,
    "128k_speedup": 27.1285,
    "note": "single frozen MuSiQue case with the complete fixed prefix materialized; qualification-only upper bound"
  }
}

